New measurements of the cyclotron line energy in Cen X-3

We report results from the analysis of data from two observations of the accreting binary X-ray pulsar Cen X-3 carried out with the broadband X-ray observatories Suzaku and NuSTAR. The pulse profile is dominated by a broad single peak and show some energy dependence with two additional weak pulse peaks at energies below 15 and 25 keV respectively. The broadband X-ray spectrum for 0.8-60.0 keV for Suzaku and 3.0-60.0 keV for NuSTAR is fitted well with high energy cut-off power-law model along with soft-excess, multiple iron emission lines and a cyclotron absorption. The cyclotron line energy is found to be $30.29^{+0.68}_{-0.61}$ keV and $29.22^{+0.28}_{-0.27}$ keV respectively in the Suzaku and NuSTAR spectra. We make a comparison of these two measurements with four previous measurements of CRSF in Cen X-3 obtained with Ginga, BeppoSAX and RXTE. We find no evidence for a dependence of the CRSF on luminosity. Except for one CRSF measurement with BeppoSAX, the remaining measurements are consistent with a CRSF energy in the range of 29.5 - 30.0 keV over a luminosity range of 1.1-5.4 $\times 10^{37}$ ergs s$^{-1}$ different from several other sources that show considerable CRSF variation in the same luminosity range.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
